Learning Label Modular Prompts for Text Classification in the Wild

Machine learning models usually assume i.i.d data during training and testing, but data and tasks in real world often change over time. To emulate the transient nature of real world, we propose a challenging but practical task: text classification in-the-wild, which introduces different non-stationary training/testing stages. Decomposing a complex task into modular components can enable robust generalisation under such non-stationary environment. However, current modular approaches in NLP do not take advantage of recent advances in parameter efficient tuning of pretrained language models. To close this gap, we propose MODULARPROMPT, a label-modular prompt tuning framework for text classification tasks. In MODULARPROMPT, the input prompt consists of a sequence of soft label prompts, each encoding modular knowledge related to the corresponding class label. In two of most formidable settings, MODULARPROMPT outperforms relevant baselines by a large margin demonstrating strong generalisation ability. We also conduct comprehensive analysis to validate whether the learned prompts satisfy properties of a modular representation.

==> comments.txt <==
Abstract - current modular design models do not take advantage of advances ... -> Recent modular designs do build on top of PLMs so i am not sure wwe can claim this. Change this part to talk about absence of modular design in prompt tuning or parameter efficient tuning. 

children can guess out the meaning of ’football’ after learning ... -> change this example to something similar to what is addressed in the paper. Since we are not showcasing such compositional knowledge learning in our setting

instead/in addition to of talking about modular knowledge in general, introduce what we mean by label modular in this work?

Past modular model design often follow the idea of a routing network ---> is this router network terminology common ? i have mostly come across it as "programmer". Also provide some references to recent modular architectures

 - combining partial information from different training stages ---> the word training stages is not very clear. Shall we make that different label spaces/subspaces. 

 We decompose the prompt into sub-modular components --->  can we avoid sub-modular term, might be confused with sub-modular functions. 

Permuted stage-wise labels ---> to make it clear what it means, add 'with the order of label prompts permuted'

We further provide analysis on label grounding – what happens if the ground truth label prompt is not selected --> change to "not selected in the set of interested labels"

In the Contributions bullets:

1) We spot a research gap between desirable modularity design and recent advances in utilising PLMs ----> instead of having this as a separate contribution absorb this in point 2 ?  eg. - We propose ModularPrompt which brings a label-modular design into the space of prompt tuning over large-scale PLMs and empirically verify that it effectively achieves separable label representation and ability to predict over controllable label spaces. 

2) We propose text classification in-the-wild ... challenging task to evaluate the generalization power of proposed model ---> change to generalization power of models in predictng over controllable label space.

==================== COMMENTS ON EXPERIMENT SECTION ====================

Notion of task in task agnostic/fused/specific and the 3 types of tasks we have: news classification, NER, RE is a little confusing. Since we are removing Scenario 1 and showing on 3 different tasks now, better to replace thhe word task in task agnostic/fused/specific with something else (label or label-space ?)
=> maybe we can change to stage-agnostic / stage-fused / stage-specific ?

For the 3 datasets, mention number of classes => sure, added

For HuffpostNews, we subsample 100 shots per class for training ---> each for training and development
For FewNERD and FewRel, we subsample 50 shots for training --> each for training and development
=> done


In task-fused testing, the label-set for testing setup constitutes of labels from "all" training stages or from "multiple" (>1) training stages? -- I was of the opinion its multiple, not all. If its all then the definition in sec 2.1 also needs to be changed. 
=> in our experiment, we sample from "all" training stages as it is a more difficult setting...we could leave the definition in sec 2.1 as it is, but explain in experiment section that we construct a more difficult fused setting with "all" training stages

(Change this line to following wording) For task-fused testing, we construct label-sets for each fused stage, such that it is not a subset of any single training stage, but rather contains labels from all (or multiple?) training stages ... 
=> changed

For Adapter and PT also are we showing regularization (EWC and MAS) baselines? If not then we need to clarify this in line "Since the above CL methods are not architecture specific, we apply these methods to different baselines in architecture"
=> I plan to show EWC_Adapter, EWC_PT, but the experiments results are not ready yet (still running)
